CyberClear: A Benchmark for LLM Agent Systems on APT Attack Chain Provenance

Large language model agents have demonstrated promising capabilities in cybersecurity tasks, yet their ability to reconstruct complete Advanced Persistent Threat attack campaigns from complex security logs remains largely unexplored. Existing cybersecurity benchmarks for agents mainly focus on vulnerability discovery, exploitation, and security analysis tasks, leaving the evaluation of attack chain provenance under realistic security logs insufficiently studied. To address this gap, we introduce CyberClear, a benchmark for evaluating LLM agents and advanced agent systems on APT attack chain provenance from long-context security logs. CyberClear covers both single-step attacks and multi-stage attack chains, requiring agents to identify attack evidence, infer attack progression, and generate provenance graphs containing entities, causal relationships, MITRE ATT&CK techniques, and forensic evidence. To enable comprehensive evaluation, we develop an evaluation method tailored to APT attack chain provenance. Unlike conventional text similarity metrics that focus on surface-level matching, our evaluation examines whether reconstructed graphs preserve the semantics of attack chains across single-step behavior correctness, multi-step behavior identification, temporal and causal consistency, entity and relationship fidelity, and overall attack narrative consistency. Advanced multi-agent systems powered by state-of-the-art LLMs still struggle on CyberClear, motivating us to propose CyberProvenance, an agent cyber harness designed for multi-agents that augments LLM agents with evidence accumulation, execution-based validation, and feedback-guided refinement mechanisms for reliable attack-chain provenance. Extensive evaluations on CyberClear demonstrate the effectiveness of CyberProvenance in improving evidence reasoning, execution-grounded validation, and complete APT attack chain reconstruction.

==> prompts/detail_judge_prompt.txt <==
Inventory and evaluate reference-to-prediction coverage in three categories. Every inventory item must be atomic enough for one clear judgment. Avoid double-counting the same fact.

Before writing any Detail rows, make a one-to-one allocation separately for entities, relations, and attributes: assign each predicted unit to only its single best-matching reference unit. 
Write that matched reference row first. After a predicted unit has been allocated, never use it for another reference row. 
For every remaining reference item, either use a different real predicted unit or write judgment="missing" with an empty prediction_match and empty prediction_evidence. A missing row must never cite a prediction.

1. Entities: Semantic graph nodes representing attack participants or objects, including accounts/users,
   processes, tools, commands represented as explicit objects, files/artifacts, hosts/IPs, services, sockets,
   network objects, and other system entities. Identify an entity from its semantic label and role, such as
   [user], [process], [tool], [file], [network], or [service], rather than from color, shape, or fill style,
   because generated graphs may use different visual conventions.
2. Relations: Important directed provenance relations between system entities. Direction and action 
   semantics both matter. A line is an edge, not an entity. An edge between two system entities that 
   expresses an attack action such as executed, created, read, downloaded, accessed, or connected_to 
   remains a provenance relation whether rendered as a solid, dashed, or dotted line.
3. Attributes: Investigation-relevant PID, timestamp/order, executable, command, host/IP, file path, 
   service name, evidence/log source, and ATT&CK ID explicitly encoded in the reference.

Do not classify the following as system entities or provenance relations:

- timeline step boxes, graph titles, top-level scenario descriptions, legends, cluster boundaries, and layout anchors;
- a dotted step-to-entity edge, which is an evidence-alignment or traceability link and may be used to locate supporting evidence but is not a provenance relation;
- a dashed step-to-step edge, which is a narrative or temporal-order edge used only by Strict Judge;
- a dashed cluster boundary or an edge that exists only to control layout.

Visual style alone never determines edge type. Classify an edge from the semantic types of its endpoints and its label. A solid edge is usually a provenance relation only when it connects system entities and expresses a system or attack behavior.

PIDs, timestamps, ATT&CK IDs, executable paths, commands, and host/IP values embedded inside another entity node are normally attributes of that entity, not separate entities. A command, tool, host, or IP is a separate entity only when the DOT explicitly represents it as a semantic participant node.

The entities, relations, and attributes arrays must perform bidirectional inventory. First list every unique
substantive reference item and align it one-to-one to at most one predicted item using correct, partial,
incorrect, or missing. Then list every remaining unique substantive predicted entity, relation, or 
attribute as an unsupported false positive in unsupported_content. A fabricated attack event may 
legitimately contribute separate false positives to the entity and relation categories because these 
are distinct structural units; within each category, however, deduplicate repeated or paraphrased instances of the same semantic item.

Use the correct, partial, incorrect, and missing definitions from Section IV for every reference detail; 
do not create a separate Detail-specific meaning for these labels.

Treat a reversed or contradictory relation aligned to a reference relation as incorrect rather than partial when it changes the attack meaning. Record an independent fabricated relation in unsupported_content and include it in the relation N_pred count, thereby lowering relation precision and F1. 
Do not apply an additional discretionary deduction or score cap. For small graphs, use the same atomic inventory and formulas; do not invent extra nodes to enlarge the denominator or ignore a substantive item merely because the graph is small.

Compute one weighted semantic F1 for each category c in {entities, relations, attributes}:

    TP_w_c = sum of correct and partial credits in category c
    recall_c = TP_w_c / N_ref_c
    precision_c = TP_w_c / N_pred_c
    f1_c = 2 * TP_w_c / (N_ref_c + N_pred_c)

Use default category weights entities=0.35, relations=0.45, and attributes=0.20. Relations receive the 
largest weight because attack provenance depends primarily on recovering directed behavioral 
dependencies, not merely naming nodes. If a category has N_ref_c=N_pred_c=0, mark it inactive 
and renormalize the weights of the remaining active categories to sum to 1.

    detail_f1 = sum(active_weight_c * f1_c)
    detail_raw_score = 100 * detail_f1
    detail_judge_score = detail_raw_score

Do not round category F1 values, active weights, detail_f1, or
detail_raw_score before normalization and aggregation.
If all categories are inactive, set Detail score to 0 and flag the sample for schema review, because a
provenance graph is expected to contain at least one detail unit.


==> prompts/general_protocol.txt <==
You are evaluating an APT provenance graph encoded in Graphviz DOT. Compare REFERENCE_DOT with PREDICTED_DOT.
REFERENCE_DOT is authoritative.

I. GENERAL EVALUATION PRINCIPLES

1. Judge semantic equivalence rather than lexical overlap.
2. Ignore harmless differences in node IDs, DOT statement order, layout, rank direction, font, color, shape, and other purely visual attributes.
3. Do not reward additional cybersecurity knowledge merely because it is plausible. Ignore harmless paraphrases or explanatory wording that adds no factual claim. A substantive predicted action, participating entity, relation, objective, timestamp, or ATT&CK technique that is not supported by the reference is an error.
4. For Single-Step, Loose, and Strict, judge the semantic attack event rather than exact forensic identifiers. If the semantic subject/actor role, core action, object/target role, and overall meaning agree, allow synonyms, paraphrases, active/passive rewrites, and reasonable generalization. An omitted or generalized ATT&CK ID, PID, timestamp, exact IP address, command, path, process/file/service name, or other non-behavioral detail does not by itself prevent a step-level correct judgment. Detail Judge audits those entities, relations, and attributes separately.
5. Equivalent timezone expressions are acceptable only when they denote the same event and preserve temporal order.
6. Quote or concisely identify evidence from both DOT graphs for every judgment. Prefer step numbers, node IDs, edge endpoints, labels, commands, paths, timestamps, and ATT&CK IDs.
7. Do not infer an unstated fact merely because it would be plausible in a real attack.

II. EVALUATION ROUTING

Extract the numbered attack-narrative steps from REFERENCE_DOT and let N be the number of reference steps.

  If N = 1, use evaluation_mode = "single_step" and evaluate: Single-Step Judge, Detail Judge, and 
  Scenario Judge.
  If N >= 2, use evaluation_mode = "multi_step" and evaluate: Loose Judge, Strict Judge, Detail Judge, 
  and Scenario Judge.

Timeline step boxes are evaluated by the step metrics. Do not count step boxes again as system entities 
under Detail Judge.

Step-level judges evaluate attack-step coverage and temporal organization from the narrative timeline. 
They must not separately inventory or score system nodes, provenance edges, edge attributes, or 
ATT&CK annotations; Detail Judge owns that structural audit. A step is covered when its semantic 
subject/actor role, core action, object/target role, and overall event meaning agree. These roles need 
not use the same words or exact identifiers. This semantic check is not a second edge-level score.

III. COMMON 0--100 SCORING PROTOCOL

81--100: Faithful
61--80: Mostly Faithful
41--60: Partially Faithful
21--40: Weakly Aligned
0--20: Minimally Aligned or Failed

For Strict and Detail, these bands only interpret the computed score. For Single-Step, every Loose reference step, and Scenario Judge, they guide direct score selection and are refined in Sections VI, VII, and X. 
Reserve 100 for complete semantic equivalence under the content evaluated by the metric. Use 0 when no meaningful semantic correspondence exists.

IV. SEMANTIC ALIGNMENT AND FALSE-POSITIVE ACCOUNTING

Strict-specific simplification: a reference behavior in the wrong chronological order, the absence of a 
corresponding next predicted sub-action, and a prediction that ends early are all incorrect. Do not 
use separate missing or out_of_order labels in strict.step_checks. Use unsupported_inserted only 
when an additional reference-unsupported attack action is inserted into the predicted narrative 
before the reference chain has been completed.

Prediction-only label:

unsupported: A substantive predicted action, participating entity, relation, objective, timestamp, or ATT&CK technique cannot be supported by or matched to any reference content. A named entity is substantive when the prediction asserts that it participates in the attack. Harmless paraphrases, connective wording, legends, and formatting that introduce no new factual claim are not unsupported.

Correct reference coverage and unsupported prediction must be evaluated independently. 
Do not invalidate a correctly aligned reference item merely because other prediction content is fabricated. 
Single-Step and Loose score only their reference steps and do not count prediction-side false positives.
Unsupported content is audited separately by Detail, Scenario, and unsupported_content. 
Scenario does not count units or compute precision/recall; it considers unsupported content's semantic impact in its holistic score.

For Detail Judge, use weighted semantic precision, recall, and F1. 

Within the category being scored, let:
- N_ref be the number of unique substantive reference semantic units;
- N_pred be the number of unique substantive predicted semantic units;
- TP_w be the weighted semantic true-positive count. A correct one-to-one alignment contributes 1.0. 
A partial alignment must additionally receive a partial_severity and credit: minor partial = 0.75, 
moderate partial = 0.50, and major partial = 0.25. Incorrect, missing, and unsupported_inserted 
contribute 0.

Then compute:

    semantic_recall = TP_w / N_ref
    semantic_precision = TP_w / N_pred
    semantic_f1 = 2 * semantic_precision * semantic_recall/ (semantic_precision + semantic_recall)

The equivalent count form is:

    semantic_f1 = 2 * TP_w / (N_ref + N_pred)
    raw_score = 100 * semantic_f1
    final_score = raw_score

Each reference unit may align to at most one predicted unit, and each predicted unit may align to at most one reference unit. A compound prediction step may cover multiple reference steps only after being decomposed into distinct sub-actions. Do not create many-to-one credit from the same sub-action.

For Detail rows, identify a matched predicted unit canonically with the pair prediction_match and prediction_evidence. Within one Detail category, do not reuse the same normalized pair for two different reference items. If the same display name occurs in different predicted nodes or edges, include enough node/edge
evidence to distinguish the two units.

Partial-severity calibration:

Minor Partial (credit 0.75): the core fact is faithful and only a limited investigation-relevant qualifier is omitted, generalized, or locally inaccurate;
Moderate Partial (credit 0.50): the same event or item is clearly recognizable, but one essential participant, object, method, result, or relation detail is missing or inaccurate;
Major Partial (credit 0.25): only the central behavior or role remains recognizable and most distinguishing information is absent, but the match is still stronger than keywords or category overlap.

For correct, incorrect, missing, and unsupported_inserted, set partial_severity to null and credit to 1.0, 0, 0, and 0 respectively. Do not use a partial credit merely to express uncertainty; select the credit from the semantic evidence.


V. ORDER AND COMPOUND-STEP RULES

One predicted step may match multiple reference steps when it contains multiple
distinguishable attack sub-actions. Segmentation differences are not errors.

Order-of-mention convention:
1. Explicit temporal evidence has highest priority, including "before", "after", "first", "then",
   "subsequently", timestamps, numbered actions, and directed temporal arrows.
2. If no explicit temporal evidence exists, textual order of mention is chronological order. Thus "A and B" means A followed by B, and "A, B, and C" means A followed by B followed by C.
3. Actions on separate lines are ordered from top to bottom.
4. Explicit temporal meaning overrides surface mention order. For example, "B occurred after A" means A followed by B.
5. If the text explicitly says actions are simultaneous, do not impose a sequential order from mention order alone.
6. These rules apply to attack actions, not lists of entities or attributes. "Files A and B" does not describe two ordered attack actions.

Loose Judge uses these semantic correspondences and ignores their order.
Strict Judge uses ordered sub-action alignment rather than fixed Step-number alignment. 
A compound predicted step may satisfy several consecutive reference steps when it contains distinct sub-actions in the same order as the reference. Several Strict rows may therefore share one prediction_step_index, but each must cite a different prediction_subaction. The same sub-action cannot receive credit twice, and a compound prediction cannot skip an unmatched intermediate reference step.


==> prompts/output_schema.txt <==
Return JSON only. Do not return an overall average; the caller computes the arithmetic mean of applicable metric scores.

For evaluation_mode = "single_step", return exactly these top-level fields:

{
  "sample": "<sample_name>",
  "evaluation_mode": "single_step",
  "scores": {
    "single_step_judge_score": 0,
    "detail_judge_score": 0,
    "scenario_judge_score": 0
  },
  "score_calculations": {
    "single_step_judge": {
      "step_score": 0,
      "final_score": 0
    },
    "detail_judge": {
      "entities": {
        "reference_unit_count": 0,
        "predicted_unit_count": 0,
        "weighted_true_positive": 0.0,
        "recall": 0.0,
        "precision": 0.0,
        "f1": 0.0,
        "active_weight": 0.0
      },
      "relations": {
        "reference_unit_count": 0,
        "predicted_unit_count": 0,
        "weighted_true_positive": 0.0,
        "recall": 0.0,
        "precision": 0.0,
        "f1": 0.0,
        "active_weight": 0.0
      },
      "attributes": {
        "reference_unit_count": 0,
        "predicted_unit_count": 0,
        "weighted_true_positive": 0.0,
        "recall": 0.0,
        "precision": 0.0,
        "f1": 0.0,
        "active_weight": 0.0
      },
      "detail_f1": 0.0,
      "raw_score": 0.0,
      "final_score": 0
    },
    "scenario_judge": {
      "scoring_method": "holistic_llm_judgment",
      "selected_band": "0--25",
      "final_score": 0
    }
  },
  "score_reasons": {
    "single_step_judge": "...",
    "detail_judge": "...",
    "scenario_judge": "..."
  },
  "unsupported_content": [],
  "reference_timeline": [
    {
      "index": 1,
      "summary": "...",
      "evidence": "..."
    }
  ],
  "prediction_timeline": [
    {
      "index": 1,
      "summary": "...",
      "evidence": "..."
    }
  ],
  "single_step_match": {
    "gold_step_index": 1,
    "prediction_step_index": 1,
    "prediction_subaction": "...",
    "judgment": "correct",
    "partial_severity": null,
    "credit": 1.0,
    "step_score": 100,
    "gold_evidence": "...",
    "prediction_evidence": "...",
    "reason": "..."
  },
  "detail": {
    "entities": [],
    "relations": [],
    "attributes": []
  },
  "scenario": {
    "judgment": "equivalent",
    "reference_summary": "...",
    "prediction_summary": "...",
    "matched_meaning": [],
    "missing_or_generalized": [],
    "contradictions": [],
    "unsupported_additions": [],
    "reference_evidence": "...",
    "prediction_evidence": "...",
    "reason": "..."
  }
}

For evaluation_mode = "multi_step", return the common top-level fields plus loose_step_matches and 
strict. 
The scores object contains loose_judge_score, strict_judge_score, detail_judge_score, and scenario_judge_score. 
The score_calculations object contains loose_judge, detail_judge, and scenario_judge. 
The strict object contains reference_step_count, prediction_step_count, consecutive_correct_prefix_count, first_failure_reference_index, first_failure_prediction_index, first_failure_type, unsupported_suffix_step_count, strict_prefix_ratio, strict_raw_score, strict_judge_score, and step_checks.

SAMPLE_NAME: __SAMPLE_NAME__

REFERENCE_SCENARIO: __REFERENCE_SCENARIO__

PREDICTED_SCENARIO: __PREDICTED_SCENARIO__

REFERENCE_DOT: __REFERENCE_DOT__

PREDICTED_DOT: __PREDICTED_DOT__


==> prompts/scenario_judge_prompt.txt <==
Compare only REFERENCE_SCENARIO with PREDICTED_SCENARIO. 
Judge whether the two descriptions communicate the same overall attack scenario. Ignore wording, sentence order, formatting, and harmless differences in detail. 
Do not infer unstated intent. An unsupported attack stage, objective, or ATT&CK technique is a substantive error.

Do not decompose the descriptions into atomic claims, do not count fields, and do not calculate precision, recall, or F1. 
Read each description as one complete semantic unit and directly assign an integer score from 0 to 100. Consider, only when explicitly stated and relevant, whether they preserve the same core attack behavior or intent, principal target or object, important method/tool, high-level progression, and outcome. These are interpretive cues, not mandatory fields; never penalize a description for omitting a field that the reference itself does not state.

Use the following holistic rubric:

81--100 (Equivalent or Nearly Equivalent): Both descriptions communicate the same attack scenario. Use 100 only when their substantive meanings are fully equivalent and the prediction adds no material unsupported meaning. Scores 81--99 allow only minor generalization, omission, or harmless extra detail.
61--80 (Mostly Equivalent): The same overall scenario and principal attack process are clearly recognizable, but one or more important specifics are omitted, generalized, or locally inaccurate. There is no contradiction that changes the central attack story.
41--60 (Partially Equivalent): A substantial portion of the scenario matches and the central behavior may remain recognizable, but a major stage, target, method, objective, progression, or outcome is missing, uncertain, or wrong.
21--40 (Weakly Related): The descriptions share only a broad attack category, isolated behavior, or limited fragment, while most of the scenario meaning is absent or different.
0--20 (Minimally Related or Failed): Scores 0--20 indicate that only a trivial semantic fragment overlaps and the descriptions largely communicate different scenarios. Use 0 when the predicted scenario is absent, unrelated, or fundamentally contradicts the reference scenario.

Unsupported additions are judged by their effect on the overall meaning, not by a fixed deduction. 
A peripheral plausible detail may have little effect; a fabricated core stage, target, objective, or 
outcome must reduce the score substantially. Do not award unsupported content merely because it 
is plausible cybersecurity knowledge.

Return a concise qualitative judgment together with matched overall meaning, important omissions or 
generalizations, contradictions, unsupported additions, evidence from both descriptions, and the 
reason for the selected score. If the reference scenario is absent, use judgment="unscorable", score 0, 
and request schema review.


==> prompts/step_judge_prompt.txt <==
SINGLE-STEP JUDGE

1.Apply only when N = 1. Compare the single reference attack step with the predicted attack content. 
Judge whether the semantic subject/actor role, core action, object/target role, and overall attack meaning agree. 

2.Allow synonymous or generalized expression and ignore ATT&CK annotations and exact forensic
identifiers at this step level. Supporting evidence may occur in one compound prediction step, but it must clearly express the reference behavior.

3.Assign exactly one reference-alignment label from Section IV: correct, partial, incorrect, or missing. 
Apply the entity boundaries already incorporated into those definitions when the action matches but an entity is omitted, generalized, or contradictory.

4.Assign one direct integer step_score from 0 to 100 to the only reference step. Use exactly the same semantic
anchors as Loose Judge

The judgment, partial_severity, and step_score must agree. The Single-Step score is exactly this step score:

    single_step_judge_score = step_score

Single-Step has no temporal-order requirement and does not use N_pred, precision, recall, or F1. Extra
prediction-only actions, entities, relations, and attributes do not reduce this reference-step score; 
record them in unsupported_content and evaluate them under Detail and Scenario. If no meaningful 
predicted event corresponds to the reference step, use judgment=missing and step_score=0.

LOOSE JUDGE

Apply only when N >= 2. Evaluate unordered semantic coverage of reference attack steps. Do not penalize reordering. 
For every reference step, locate a semantically corresponding predicted sub-action if one exists.

Assign exactly one reference-alignment label from Section IV to every reference step: correct, partial, incorrect, or missing. 
Apply the entity boundaries already incorporated into those definitions when the action matches but an entity is omitted, generalized, or contradictory.

A single predicted step may correctly cover several reference steps through distinct sub-actions. Under Loose Judge, those reference steps need not be consecutive and their predicted order is not penalized. Never use one predicted sub-action to satisfy two different reference steps.

Score every reference step independently with one integer step_score from 0 to 100. Judge whether the matched predicted sub-action preserves the reference step's semantic subject/actor role, core action, object/target role, behavioral direction, and overall event meaning. Allow synonymous or generalized wording.
Do not lower the step score merely for omitted ATT&CK annotations or exact forensic identifiers that do not change the event. Use these anchors:

81--100, correct: The same semantic event is reconstructed: its actor/subject role, core action, object/target role, and overall meaning agree. Use 100 when this behavioral meaning is fully preserved. Use 81--99 for harmless semantic imprecision, not for missing ATT&CK IDs or exact forensic identifiers alone.
61--80, minor partial: The same event and its core behavior are clear, but a limited investigation-relevant component is omitted, generalized, or locally inaccurate.
41--60, moderate partial: The same event remains identifiable, but one essential participant, object, action component, result, or causal detail is missing or wrong.
21--40, major partial: Only the broad core event is preserved; most distinguishing information is missing or inaccurate, although the match is stronger than isolated keywords or entity overlap.
1--20, incorrect or minimally aligned: A candidate sub-action has only a weak event-level connection and materially conflicts with the reference action, actor/object, direction, causal meaning, or outcome.
0, missing or wholly incompatible: No meaningful predicted event corresponds to the reference step. Keyword, entity-name, or ATT&CK-label overlap alone receives 0.

The categorical judgment, partial_severity, and step_score must agree with these ranges. Extra prediction-only actions do not lower a matched reference step's Loose score and do not enter a denominator; record them in unsupported_content for the other applicable judges.

Let s_j be the step_score for reference step j and N be the total number of reference steps. Compute the sample score without integer rounding:

    loose_step_score_sum = sum(s_j), j = 1,...,N
    loose_judge_score = loose_step_score_sum / N

At dataset level, let M be the number of multi-step samples and first calculate the sample mean above for each sample i. Then compute the macro-average:

    dataset_loose_score = (1 / M) * sum(loose_judge_score_i), i = 1,...,M

Every sample therefore has equal weight regardless of its number of reference steps. 
Do not pool all steps across the dataset, and do not round per-sample means before computing the dataset macro-average.


==> prompts/strict_judge_prompt.txt <==
Apply only when N >= 2. Evaluate the consecutive correct prefix using ordered sub-action alignment. Maintain a reference cursor and a prediction cursor. Decompose compound predicted steps into distinguishable ordered sub-actions.
One predicted step may advance the reference cursor through multiple consecutive reference steps, provided those sub-actions are semantically correct and appear in the required order.

A reference step is strict-correct when:

1.its semantic subject/actor role matches;
2.its core action/predicate matches;
3.its semantic object/target role and overall attack meaning are preserved;
4.it occurs at the next required chronological position; and
5.no unsupported substantive narrative-timeline action appears before it or between matched actions.

The semantic roles need not use the same words or exact identifiers. Synonyms, paraphrases, active/passive rewrites, and reasonable generalization are strict-correct. ATT&CK annotations and exact PIDs, timestamps, IPs, commands, paths, or entity names do not affect Strict unless they change which attack event is described.

Assign each Strict comparison exactly one label: correct, partial, incorrect, or unsupported_inserted.

- Use incorrect when the next predicted sub-action has the wrong behavior, actor/object, or attack meaning; when the expected behavior appears in the wrong chronological order; when no corresponding predicted sub-action exists; or when the prediction has ended early.
- Use unsupported_inserted only when the next predicted sub-action is an additional substantive attack action unsupported by the reference before the reference chain is complete. Also record that action in unsupported_content with strict_effect=terminates_prefix and one canonical step_actions unit.

Let K be the number of consecutive correct reference steps from the beginning. Start with K = 0 and increase K once for each consecutively correct reference step. Distinct ordered sub-actions from one compound predicted step may increase K multiple times. Stop immediately at the first partial, incorrect, or unsupported_inserted result. Later correct content may be audited but must not increase K or restore the prefix.

If the predicted timeline ends early, label the first unmatched reference step incorrect, 
set prediction_step_index to null, and explain "prediction ended early" in reason. If a reference behavior 
exists but appears in the wrong chronological order, label it incorrect and explain the order 
mismatch in reason. An extra entity or provenance edge that appears only in the graph structure and 
is absent from the narrative timeline is audited by Detail Judge and does not by itself terminate the
strict prefix.

Strict score computation is deterministic:
If K < N:
    strict_raw_score = 100 * K / N

If K = N but U unsupported substantive attack actions are appended after the complete correct reference timeline, combine ordered recall = 1 with ordered precision = N / (N + U) using F1:

    strict_raw_score = 100 * 2 * N / (2 * N + U)

U excludes harmless restatements, legends, entity details, and visual annotations. Round half up:

    strict_judge_score = strict_raw_score

Use 100 only when K = N and U = 0. Use 0 when the first chronological comparison already fails.

Required consistency examples:

N=2: K=0 -> 0; K=1 -> 50; K=2 -> 100.
N=3: K=0 -> 0; K=1 -> 33; K=2 -> 67; K=3 -> 100.
N=4: K=0 -> 0; K=1 -> 25; K=2 -> 50; K=3 -> 75; K=4 -> 100.

Interpretive bands, which must not replace the formula:

81--100: faithful or nearly complete consecutive timeline;
61--80: long correct prefix, but failure before completion;
41--60: meaningful intermediate prefix, often around half;
21--40: short initial attack fragment;
0--20: failure at the beginning or negligible correct prefix.


==> prompts/system_prompt.txt <==
You are an evidence-grounded and semantically tolerant cybersecurity evaluation judge specializing in APT attack provenance.
Return exactly one valid JSON object that follows the requested schema. Use only evidence encoded in the supplied reference and predicted DOT graphs.
Do not use markdown fences or add text outside the JSON object. Before responding, verify that all 
quotes, backslashes, newlines, commands, paths, and evidence excerpts inside JSON strings are 
correctly escaped.

